Digitization of Raster Logs: A Deep Learning Approach

Raster well-log images are digital representations of well-logs data generated over the years. Raster digital well logs represent bitmaps of the log image in a rectangular array of black (zeros) and white dots (ones) called pixels. Experts study the raster logs manually or with software applications that still require a tremendous amount of manual input. Besides the loss of thousands of person-hours, this process is erroneous and tedious. To digitize these raster logs, one must buy a costly digitizer that is not only manual and time-consuming but also a hidden technical debt since enterprises stand to lose more money in additional servicing and consulting charges. We propose a deep neural network architecture called VeerNet to semantically segment the raster images from the background grid and classify and digitize the well-log curves. Raster logs have a substantially greater resolution than images traditionally consumed by image segmentation pipelines. Since the input has a low signal-to-resolution ratio, we require rapid downsampling to alleviate unnecessary computation. We thus employ a modified UNet-inspired architecture that balances retaining key signals and reducing result dimensionality. We use attention augmented read-process-write architecture. This architecture efficiently classifies and digitizes the curves with an overall F1 score of 35% and IoU of 30%. When compared to the actual las values for Gamma-ray and derived value of Gamma-ray from VeerNet, a high Pearson coefficient score of 0.62 was achieved.

==> specifiction.txt <==
System:    Kernel: 5.4.0-73-generic x86_64 bits: 64 compiler: gcc v: 9.3.0 Console: N/A 
           Distro: Ubuntu 20.04.2 LTS (Focal Fossa) 
Machine:   Type: Server System: NVIDIA product: DGX Station A100 920-23487-2531-000 v: N/A serial: <filter> 
           Mobo: NVIDIA model: DGX Station A100 v: R2.02 serial: <filter> UEFI: American Megatrends v: L9.28C date: 12/16/2020 
CPU:       Topology: 64-Core (4-Die) model: AMD EPYC 7742 bits: 64 type: MT MCP MCM arch: Zen L2 cache: 32.0 MiB 
           flags: avx avx2 lm nx pae sse sse2 sse3 sse4_1 sse4_2 sse4a ssse3 svm bogomips: 574903 
           Speed: 3263 MHz min/max: 1500/2250 MHz Core speeds (MHz): 1: 1795 2: 1794 3: 1795 4: 2317 5: 2359 6: 2325 7: 2362 
           8: 2388 9: 2323 10: 2354 11: 2342 12: 1814 13: 2343 14: 3312 15: 2320 16: 2349 17: 2312 18: 2348 19: 2352 20: 2376 
           21: 2318 22: 2352 23: 2369 24: 2379 25: 1749 26: 2334 27: 2346 28: 2368 29: 2365 30: 2320 31: 2334 32: 2363 
           33: 2378 34: 1796 35: 1794 36: 1795 37: 1795 38: 1793 39: 1794 40: 1795 41: 1747 42: 1795 43: 1796 44: 1794 
           45: 1794 46: 1795 47: 1793 48: 1794 49: 1796 50: 1797 51: 1797 52: 1745 53: 1795 54: 1781 55: 1587 56: 1611 
           57: 3334 58: 1501 59: 1846 60: 2181 61: 1574 62: 1984 63: 1629 64: 2123 65: 1984 66: 1957 67: 2003 68: 2218 
           69: 2218 70: 1905 71: 2170 72: 2278 73: 2459 74: 1795 75: 2469 76: 2455 77: 2473 78: 2452 79: 2472 80: 2446 
           81: 2493 82: 2465 83: 2468 84: 2463 85: 1794 86: 2486 87: 2471 88: 2465 89: 2495 90: 2299 91: 2322 92: 3402 
           93: 2355 94: 2362 95: 2384 96: 1795 97: 2399 98: 2332 99: 3194 100: 2314 101: 2311 102: 3388 103: 3395 104: 3388 
           105: 3386 106: 3392 107: 1795 108: 1796 109: 1795 110: 1795 111: 1795 112: 1743 113: 2469 114: 2488 115: 2463 
           116: 2499 117: 2471 118: 1796 119: 2493 120: 2492 121: 2472 122: 2479 123: 2494 124: 2508 125: 3388 126: 3391 
           127: 3389 128: 3392 
Graphics:  Device-1: NVIDIA driver: nvidia v: 450.119.04 bus ID: 01:00.0 
           Device-2: ASPEED Graphics Family driver: ast v: kernel bus ID: 46:00.0 
           Device-3: NVIDIA driver: nvidia v: 450.119.04 bus ID: 47:00.0 
           Device-4: NVIDIA driver: nvidia v: 450.119.04 bus ID: 81:00.0 
           Device-5: NVIDIA driver: nvidia v: 450.119.04 bus ID: c1:00.0 
           Device-6: NVIDIA driver: nvidia v: 450.119.04 bus ID: c2:00.0 
           Display: server: X.org 1.20.9 driver: modesetting unloaded: nvidia tty: 139x20 
           Message: Unable to show advanced data. Required tool glxinfo missing. 
Audio:     Device-1: NVIDIA driver: snd_hda_intel v: kernel bus ID: c1:00.1 
           Sound Server: ALSA v: k5.4.0-73-generic 
Network:   Device-1: Intel Ethernet 10G X550T vendor: ASRock driver: ixgbe v: 5.1.0-k port: N/A bus ID: 42:00.0 
           IF: eno1 state: up speed: 1000 Mbps duplex: full mac: <filter> 
           Device-2: Intel Ethernet 10G X550T vendor: ASRock driver: ixgbe v: 5.1.0-k port: N/A bus ID: 42:00.1 
           IF: eno2 state: down mac: <filter> 
           Device-3: American Megatrends type: USB driver: cdc_ether bus ID: 3-2.3:4 
           IF: bmc_redfish0 state: down mac: <filter> 
           IF-ID-1: bond0 state: up speed: 1000 Mbps duplex: full mac: <filter> 
           IF-ID-2: bonding_masters state: N/A speed: N/A duplex: N/A mac: N/A 
           IF-ID-3: docker0 state: down mac: <filter> 
Drives:    Local Storage: total: 6.99 TiB used: 932.03 GiB (13.0%) 
           ID-1: /dev/nvme0n1 vendor: Micron model: 7300 MTFDHBG1T9TDF size: 1.75 TiB 
           ID-2: /dev/nvme1n1 model: KCM6DRUL7T68 size: 6.99 TiB 
Partition: ID-1: / size: 1.72 TiB used: 931.93 GiB (53.0%) fs: ext4 dev: /dev/nvme0n1p2 
Sensors:   Permissions: Unable to run ipmi sensors.  Root privileges required. 
           Missing: Required tool sensors not installed. Check --recommends 
Info:      Processes: 1367 Uptime: 9d 18h 26m Memory: 503.75 GiB used: 8.17 GiB (1.6%) Init: systemd runlevel: 5 Compilers: 
           gcc: 9.3.0 Shell: bash v: 5.0.17 inxi: 3.0.38 



